Assimilation of Satellite Active Fires Data

Wildland fires pose an increasingly serious problem in our society. The number and severity of these fires has been rising for many years. Wildfires pose direct threats to life and property as well as threats through ancillary effects like reduced air quality. The aim of this thesis is to develop techniques to help combat the impacts of wildfires by improving wildfire modeling capabilities by using satellite fire observations. Already much work has been done in this direction by other researchers. Our work seeks to expand the body of knowledge using mathematically sound methods to utilize information about wildfires that considers the uncertainties inherent in the satellite data. In this thesis we explore methods for using satellite data to help initialize and steer wildfire simulations. In particular, we develop a method for constructing the history of a fire, a new technique for assimilating wildfire data, and a method for modifying the behavior of a modeled fire by inferring information about the fuels in the fire domain. These goals rely on being able to estimate the time a fire first arrived at every location in a geographic region of interest. Because detailed knowledge of real wildfires is typically unavailable, the basic procedure for developing and testing the methods in this thesis will be to first work with simulated data so that the estimates produced can be compared with known solutions. The methods thus developed are then applied to real-world scenarios. Analysis of these scenarios shows that the work with constructing the history of fires and data assimilation improves improves fire modeling capabilities. The research is significant because it gives us a better understanding of the capabilities and limitations of using satellite data to inform wildfire models and it points the way towards new avenues for modeling fire behavior.

==> ch04/rosdiff.txt <==
Index: ROS.tex
===================================================================
RCS file: /home/cvsroot/daseminar/james/thesis/ch04/ROS.tex,v
retrieving revision 1.43
diff -r1.43 ROS.tex
7c7
< The rate of spread in the model can be adjusted by various means. The WRF-SFIRE model has several parameters that can be changed to affect the way the factors like wind and terrain influence the ROS. Adjusting the ROS in this manner would be similar to using the multipliers in the equations determined by fire personnel at the fire front as was done by \citep{Rothermel-1983-FPV} and \citep{Finney-1998-FFA}. Another method for making adjustments to the ROS in the model in \citep{Cardil-2019-ARS} for the Wildfire Analyst software. Changes are made based on comparison of the forecast fire arrival time in specific locations where the fire has been observed. The method developed here is similar in the sense that comparison of model output and observational data is used to make affect the change of the ROS. However, the method presented here to change the ROS differs. The adjustment factors available in WRF-SFIRE are not changed; instead, the the fuel moisture content in the input files used by the WRF-SFIRE is adjusted. By adjusting the FMC, it is possible to make the ROS faster or slower, as required. For example, drier fuels will make fires grow faster than comparatively wetter fuels. 
---
> The rate of spread in the model can be adjusted by various means. The WRF-SFIRE model has several parameters that can be changed to affect the way the factors like wind and terrain influence the ROS. Adjusting the ROS in this manner would be similar to using the multipliers in the equations determined by fire personnel at the fire front as was done by \citep{Rothermel-1983-FPV} and \citep{Finney-1998-FFA}. Another method for making adjustments to the ROS in the model in \citet{Cardil-2019-ARS} for the Wildfire Analyst software. Changes are made based on comparison of the forecast fire arrival time in specific locations where the fire has been observed. The method developed here is similar in the sense that comparison of model output and observational data is used to make affect the change of the ROS. However, the method presented here to change the ROS differs. The adjustment factors available in WRF-SFIRE are not changed; instead, the the fuel moisture content in the input files used by the WRF-SFIRE is adjusted. By adjusting the FMC, it is possible to make the ROS faster or slower, as required. For example, drier fuels will make fires grow faster than comparatively wetter fuels. 
9c9
< Of particular concern is the FMC of dead fuels found in the fire domain. The FMC of these fuels is influenced greatly by the weather \citep{Mandel-2014-RAA}. These dead fuels are organized into classes defined by the time it takes for 63\% of the difference of the FMC and an equilibrium FMC (that depends on the weather) to vanish. Thus ``1 hour" fuels are small-sized fuels like dry grass or pine needles that react to the changes in the weather relatively quickly. The ``100 hour" fuels are the size of smaller tree branches, up to 10 cm in diameter, and react to changes in the weather more slowly. The fuel moisture estimates used in the WRF-SFIRE system are the product a data assimilation method developed in \citep{Vejmelka-2016-DAD}. %
---
> Of particular concern is the FMC of dead fuels found in the fire domain. The FMC of these fuels is influenced greatly by the weather \citep{Mandel-2014-RAA}. These dead fuels are organized into classes defined by the time it takes for 63\% of the difference of the FMC and an equilibrium FMC (that depends on the weather) to vanish. Thus ``1 hour" fuels are small-sized fuels like dry grass or pine needles that react to the changes in the weather relatively quickly. The ``100 hour" fuels are the size of smaller tree branches, up to 10 cm in diameter, and react to changes in the weather more slowly. The fuel moisture estimates used in the WRF-SFIRE system are the product a data assimilation method developed in \citet{Vejmelka-2016-DAD}. %
13c13
< Even small changes in the fuel moisture content can lead to large changes in the behavior of the modeled fire. Therefore the proposed method takes a conservative approach to adjusting the FMC. To demosntarte the effect of changes to the FMC in the model, two simulations of the Patch Springs Fire were made using WRF-SFIRE, each having identical starting conditions except for the FMC. One simulation had a fuel moisture content 1\% drier than the other. The results for the fire simulations are shown irgure-\ref{fig:patch_ros_sensitivity}. The figure shows the area of the fire forecasts after 48 and 72 hours of simulation time. These are simulation times that could be used in an operational setting. It can be seen that a change in the initial FMC has a large effect on the eventual size of the fire. Drying the fuel out by one percent resulted in a simulated fire that was nearly twice the size of the simulation using wetter fuels.
---
> Even small changes in the fuel moisture content can lead to large changes in the behavior of the modeled fire. Therefore the proposed method takes a conservative approach to adjusting the FMC. To demosntarte the effect of changes to the FMC in the model, two simulations of the Patch Springs Fire were made using WRF-SFIRE, each having identical starting conditions except for the FMC. One simulation had a fuel moisture content 1\% drier than the other. The results for the fire simulations are shown Figure \ref{fig:patch_ros_sensitivity}. The figure shows the area of the fire forecasts after 48 and 72 hours of simulation time. These are simulation times that could be used in an operational setting. It can be seen that a change in the initial FMC has a large effect on the eventual size of the fire. Drying the fuel out by one percent resulted in a simulated fire that was nearly twice the size of the simulation using wetter fuels.
60,61c60,61
< \item Consider only ROS less than 2 m/s. When computing the ROS from the gradient of the fire arrival time, it is typical that in many places the ROS will be greater than 2 m/s. These are very fast and not consistent with fires the spread by a mechanism modeled by WRF-SFIRE, so we only consider a ROS below the 2 m/s threshold. Additionally, when this threshold is not enforced, the presence of high rates of spread, as computed from the gradient of the fire arrival time, act as statistical outliers that can have a large effect on the average ROS. The left panel of Figure-\ref{fig:patch_ros_views} shows a surface plot of the ROS containing locations in the fire domain where the computed ROS was more that $2\times 10^11$ m/s.
< %In some cases, the ROS may be 100 m/s or greater at various places in the domain. Figure-\ref{fig:patch_ros_views} shows a plot of the fire domain with the ROS in the vertical axis. 
---
> \item Consider only ROS less than 2 m/s. When computing the ROS from the gradient of the fire arrival time, it is typical that in many places the ROS will be greater than 2 m/s. These are very fast and not consistent with fires the spread by a mechanism modeled by WRF-SFIRE, so we only consider a ROS below the 2 m/s threshold. Additionally, when this threshold is not enforced, the presence of high rates of spread, as computed from the gradient of the fire arrival time, act as statistical outliers that can have a large effect on the average ROS. The left panel of Figure \ref{fig:patch_ros_views} shows a surface plot of the ROS containing locations in the fire domain where the computed ROS was more that $2\times 10^11$ m/s.
> %In some cases, the ROS may be 100 m/s or greater at various places in the domain. Figure \ref{fig:patch_ros_views} shows a plot of the fire domain with the ROS in the vertical axis. 
65c65
< find the inverse function for the burn curve in the primary fuel type found in along the paths in the graph. In this research, the inverse function was found by making a cubic spline of the function seen in Figure-\ref{fig:ros_diff_histogram}.
---
> find the inverse function for the burn curve in the primary fuel type found in along the paths in the graph. In this research, the inverse function was found by making a cubic spline of the function seen in Figure \ref{fig:ros_diff_histogram}.
101c101
< Simulations of the Patch Springs and Cougar Creek fires were made using a workflow and starting conditions that were identical to those detailed in Chapter-\ref{chapter:04}, with the exception that adjustments of the FMC were made during the data assimilation phase of each cycle. The results were mixed, in the case of the Patch Springs Fire, the assessment of the simulation with 58 hours of forecast time shows a result that was a little worse than that of a simulation where the FMC was not changed at any stage. The simulation of the Cougar Creek Fire using adjustment of the FMC was a little better than the simulation where no changes were made to the FMC. The following sections detail the experiments and show how these conclusions were derived.
---
> Simulations of the Patch Springs and Cougar Creek fires were made using a workflow and starting conditions that were identical to those detailed in Chapter \ref{chapter:04}, with the exception that adjustments of the FMC were made during the data assimilation phase of each cycle. The results were mixed, in the case of the Patch Springs Fire, the assessment of the simulation with 58 hours of forecast time shows a result that was a little worse than that of a simulation where the FMC was not changed at any stage. The simulation of the Cougar Creek Fire using adjustment of the FMC was a little better than the simulation where no changes were made to the FMC. The following sections detail the experiments and show how these conclusions were derived.
106c106
< A simulation of the Patch Springs fire was run using the cycling strategy as in Section-\ref{sec:patch_data_assilation}, except that a change to the FMC was made during the data assimilation phase, according to the procedure outlined above. For simplicity, if a change to the FMC was suggested by the algorithm, it was applied to all fuels in the entire fire domain. Figures-\ref{fig:patch_fmc_cycle_0}-\ref{fig:patch_fmc_cycle_4} show how the data assimilation made adjustment to the fire arrival time during the simulation cycles as well as a histogram showing how the ROS in the forecast differed from the estimated ROS. Table-\ref{tbl:cougar_fmc} shows a comparison of the forecast and estimated fire areas as well as the average ROS in the forecast and estimated fire arrival time for each cycle. When any adjustment to the FMC was made by the algorithm, that adjustment is also indicated.
---
> A simulation of the Patch Springs fire was run using the cycling strategy as in Section \ref{sec:patch_data_assilation}, except that a change to the FMC was made during the data assimilation phase, according to the procedure outlined above. For simplicity, if a change to the FMC was suggested by the algorithm, it was applied to all fuels in the entire fire domain. Figures \ref{fig:patch_fmc_cycle_0}-\ref{fig:patch_fmc_cycle_4} show how the data assimilation made adjustment to the fire arrival time during the simulation cycles as well as a histogram showing how the ROS in the forecast differed from the estimated ROS. Table \ref{tbl:cougar_fmc} shows a comparison of the forecast and estimated fire areas as well as the average ROS in the forecast and estimated fire arrival time for each cycle. When any adjustment to the FMC was made by the algorithm, that adjustment is also indicated.
108c108
< Assessment of the simulation was made by comparison with and infrared perimeter and the results are summarized in Table-\ref{tbl:patch_sim_fmc_moe_results}. Figure-\ref{fig:patch_moe_fmc_cycles} gives a graphical representation of these results. When looking at the results from producing 58 hours of forecast, after the FMC adjustment,  the results are a little bit worse compared to using data assimilation without changing the FMC. The increase in the FMC caused the estimated fire area to be smaller than it should have been. However, as the simulation progressed, the scores for later cycles eventually became higher than those for the simulation without changes made to the FMC. It is likely that the adjustments made to the 100-hour fuels in the fire domain played a part of this improvement.
---
> Assessment of the simulation was made by comparison with and infrared perimeter and the results are summarized in Table \ref{tbl:patch_sim_fmc_moe_results}. Figure \ref{fig:patch_moe_fmc_cycles} gives a graphical representation of these results. When looking at the results from producing 58 hours of forecast, after the FMC adjustment,  the results are a little bit worse compared to using data assimilation without changing the FMC. The increase in the FMC caused the estimated fire area to be smaller than it should have been. However, as the simulation progressed, the scores for later cycles eventually became higher than those for the simulation without changes made to the FMC. It is likely that the adjustments made to the 100-hour fuels in the fire domain played a part of this improvement.
190c190
< \caption{Assesment of the Patch Fire Simulation With Adjustment of FMC. Compare with the results in Table-\ref{tbl:patch_moe}. The first two cycles had identical results since no changes were made to the FMC. The simulation with 58 hours of forecast was slightly worse than if no changes had been made to the FMC. The final forecasts were better, using the FMC adjustment.}
---
> \caption{Assesment of the Patch Fire Simulation With Adjustment of FMC. Compare with the results in Table \ref{tbl:patch_moe}. The first two cycles had identical results since no changes were made to the FMC. The simulation with 58 hours of forecast was slightly worse than if no changes had been made to the FMC. The final forecasts were better, using the FMC adjustment.}
200c200
< A simulation of the Cougar Creek fire was run using the cycling strategy as in Section-\ref{sec:cougar_data_assilation} except that a change to the FMC was made during the data assimilation phase. If a change to the FMC was suggested by the algorithm, it was applied to all fuels in the entire fire domain. Figures-\ref{fig:cougar_fmc_cycle_0}-\ref{fig:cougar_fmc_cycle_3} show how the data assimilation made adjustment to the fire arrival time during the simulation cycles as well as a histogram showing how the ROS in the forecast differed from the estimated ROS. Table-\ref{tbl:cougar_fmc} shows a comparison of the forecast and estimated fire area as well as the average ROS in the forecast an estimate for each cycle. When any adjustment to the FMC was made by the algorithm, that adjustment was indicated too.
---
> A simulation of the Cougar Creek fire was run using the cycling strategy as in Section \ref{sec:cougar_data_assilation} except that a change to the FMC was made during the data assimilation phase. If a change to the FMC was suggested by the algorithm, it was applied to all fuels in the entire fire domain. Figures \ref{fig:cougar_fmc_cycle_0}-\ref{fig:cougar_fmc_cycle_3} show how the data assimilation made adjustment to the fire arrival time during the simulation cycles as well as a histogram showing how the ROS in the forecast differed from the estimated ROS. Table \ref{tbl:cougar_fmc} shows a comparison of the forecast and estimated fire area as well as the average ROS in the forecast an estimate for each cycle. When any adjustment to the FMC was made by the algorithm, that adjustment was indicated too.
202c202
< Assessment of the simulation was made by comparison with and infrared perimeter and the results are summarized in Table-\ref{tbl:cougar_sim_fmc_moe_results}. Figure-\ref{fig:cougar_moe_fmc_cycles} gives a graphical representation of these results. Compared to using data assimilation without changing the FMC, these results are a little better. In particular, the change of the FMC in the second cycle made for wetter fuels that helped constrain the growth of the fire, making for a better ultimate forecast.
---
> Assessment of the simulation was made by comparison with and infrared perimeter and the results are summarized in Table \ref{tbl:cougar_sim_fmc_moe_results}. Figure \ref{fig:cougar_moe_fmc_cycles} gives a graphical representation of these results. Compared to using data assimilation without changing the FMC, these results are a little better. In particular, the change of the FMC in the second cycle made for wetter fuels that helped constrain the growth of the fire, making for a better ultimate forecast.
276c276
< \caption{Assessment of the Cougar Creek Fire simulation using adjustment of the FMC. Compare with the results in the test without adjustment of FMC in Table-\ref{tbl:cougar_creek_moe}. }
---
> \caption{Assessment of the Cougar Creek Fire simulation using adjustment of the FMC. Compare with the results in the test without adjustment of FMC in Table \ref{tbl:cougar_fmc}ek_moe}. }
286c286
< \item The cut-off of ROS above 2 m/s is arbitrary. No testing was done to arrive at this number. With certain combinations of weather, topography,and fuels properties some fires could exhibit such rapid growth. A better cut-off for the ROS could be possibly be found by using the estimates of the variance for the ROS found in Section-\ref{sec:ros_uq}.
---
> \item The cut-off of ROS above 2 m/s is arbitrary. No testing was done to arrive at this number. With certain combinations of weather, topography,and fuels properties some fires could exhibit such rapid growth. A better cut-off for the ROS could be possibly be found by using the estimates of the variance for the ROS found in Section \ref{sec:ros_uq}.

